Modeling Harmony with Skip-Grams

String-based (or viewpoint) models of tonal harmony often struggle with data sparsity in pattern discovery and prediction tasks, particularly when modeling composite events like triads and seventh chords, since the number of distinct n-note combinations in polyphonic textures is potentially enormous. To address this problem, this study examines the efficacy of skip-grams in music research, an alternative viewpoint method developed in corpus linguistics and natural language processing that includes sub-sequences of n events (or n-grams) in a frequency distribution if their constituent members occur within a certain number of skips. Using a corpus consisting of four datasets of Western classical music in symbolic form, we found that including skip-grams reduces data sparsity in n-gram distributions by (1) minimizing the proportion of n-grams with negligible counts, and (2) increasing the coverage of contiguous n-grams in a test corpus. What is more, skip-grams significantly outperformed contiguous n-grams in discovering conventional closing progressions (called cadences).

==> figs/expansion.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'expansion.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{176.45668772bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.36443084)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{expansion.pdf}}%
    \put(0.45089911,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 1}}}%
    \put(0.49310303,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 2}}}%
    \put(0.53207719,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 3}}}%
    \put(0.56440369,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 4}}}%
    \put(0.59878724,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 5}}}%
    \put(0.75066581,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 6}}}%
    \put(0.78930663,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 7}}}%
    \put(0.82771009,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 8}}}%
    \put(0.86710399,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 9}}}%
    \put(0.89671534,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 10}}}%
    \put(0.02542919,0.5795837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Vln I}}}%
    \put(.01,0.42237637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Vln II}}}%
    \put(0.05827823,0.26715992){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Vla}}}%
    \put(0.07083891,0.10985663){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Vc}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{expansion.pdf}}%
    \put(0.45223175,0.7037442){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 1}}}%
    \put(0.52863781,0.70367018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 2}}}%
    \put(0.59888149,0.7043343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 3}}}%
    \put(0.75408394,0.70367018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 4}}}%
    \put(0.8298044,0.7043343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 5}}}%
    \put(0.90814395,0.7043343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small 6}}}%
    \put(0.02542919,1.279658){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Vln I}}}%
    \put(.01,1.12445067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Vln II}}}%
    \put(0.05827823,0.96923415){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Vla}}}%
    \put(0.07083891,0.81193086){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Vc}}}%
  \end{picture}%
\endgroup%

